OSSOS. VII. 800+ trans-Neptunian objects - the complete data release

The Outer Solar System Origins Survey (OSSOS), a wide-field imaging program in 2013-2017 with the Canada-France-Hawaii Telescope, surveyed 155 deg$^{2}$ of sky to depths of $m_r = 24.1$-25.2. We present 838 outer Solar System discoveries that are entirely free of ephemeris bias. This increases the inventory of trans-Neptunian objects (TNOs) with accurately known orbits by nearly 50%. Each minor planet has 20-60 Gaia/Pan-STARRS-calibrated astrometric measurements made over 2-5 oppositions, which allows accurate classification of their orbits within the trans-Neptunian dynamical populations. The populations orbiting in mean-motion resonance with Neptune are key to understanding Neptune's early migration. Our 313 resonant TNOs, including 132 plutinos, triple the available characterized sample and include new occupancy of distant resonances out to semi-major axis $a \sim 130$ au. OSSOS doubles the known population of the non-resonant Kuiper belt, providing 436 TNOs in this region, all with exceptionally high-quality orbits of $a$ uncertainty $\sigma_{a} \leq 0.1\%$; they show the belt exists from $a \gtrsim 37$ au, with a lower perihelion bound of $35$ au. We confirm the presence of a concentrated low-inclination $a\simeq 44$ au "kernel" population and a dynamically cold population extending beyond the 2:1 resonance. We finely quantify the survey's observational biases. Our survey simulator provides a straightforward way to impose these biases on models of the trans-Neptunian orbit distributions, allowing statistical comparison to the discoveries. The OSSOS TNOs, unprecedented in their orbital precision for the size of the sample, are ideal for testing concepts of the history of giant planet migration in the Solar System.

==> Supplementary_Materials/Discovery image IDs and example survey/ExampleSurvey/README.txt <==

README.formats

This file explains the format of the survey characterization that
is critical to the operation of the survey simulator.

The Survey Simulator divides the sky coverage of all observations
into 'blocks' of contiguous rectangular area.  The 
pointings.list
file lists each such rectangular block, one per line.
Each such line should contain the name of an 'efficiency file'
that is in the same directory.  Although rare, different blocks in 
the pointing file could share a single efficiency definition.

--------------------------------------------------------------------------------

pointings.list:

Each line in pointings.list file has the format:

<width> <height> <RA> <DEC> <epoch> <filling_factor> \
  <obs_code> <efficiency_file_name>

where:

<width>: width of FOV, in degree
<height>: height of FOV, in degree
<RA>: Right Ascension of pointing, decimal degree or HH:MM:SS[.ss...]
<DEC>: Declination of pointing, decimal degree or DD:MM:SS[.ss...]
<epoch>: epoch of pointing, in Julian day (decimal)
<filling_factor>: filling factor of that FOV (fraction of FOV occupied by
                  active pixels)
<obs_code>: observatory code
<efficiency_file_name>: name of efficiency file for that pointing

Lines starting with '#' are ignored and can be used for comments.

--------------------------------------------------------------------------------

Efficiency file:

The parameters are given using a "<key> = <value(s)> pair, one per line.
Some <keys> can only appear after a previous <key> had a specific value
(see below). The list of keys and associated values is as follows

- rate cut used for detection (the pipeline restrict detection to certain rates
  and directions of motion on the sky)
rate_cut= <r_min> <r_max> <angle> <half_width>
  <r_min>:      Lower rate cut (" arc/hour)
  <r_max>:      Upper rate cut (" arc/hour)
  <angle>:      Mean direction of motion (degrees from due West)
  <half_width>: Half-width of direction cone (degrees)

- magnitude error (the "real" magnitude determined from the absolute magnitude,
  phase angle [Bowel formalism] and distance from Sun is further modified by a
  "noise" that represents the uncertainty in magnitude determination)
mag_error= <mag_er>*6
  The first 4 parameters define the growth of the uncertainty:
  - alpha = log10(mag_er(2)/mag_er(1))/(mag_er(3)-21)
  - for mag < mag_er(3), mag_er(1)*10.**(alpha*(mag - 21))
  - for mag > mag_er(3), mag_er(1)*10.**(alpha*(mag_er(3) - 21))
                         - (mag - mag_er(3))*mag_er(4)
  The last 2 parameters determine the asymmetry of the error
  - for mag < mag_er(5), center = 0.
  - for mag > mag_er(5), center = (mag - mag_er(5))*mag_er(6)

- fraction of objects with 1, 2 or 3 photometric measurements to define the
  official magnitude
phot_frac= <f1> <f2> <f3>
  <f1>:         fraction of objects with only 1 measurement
  <f2>:         fraction of objects with 2 measurements
  <f3>:         fraction of objects with 3 measurements

- Tracked fraction (for some survey, not all objects are tracked; some are
  missed due to being very faint, others are missed due to leaking out of
  recovery coverage, thus the following formula)
track_frac= <track_max> <track_mag> <track_slope>
  Tracked fraction = min(track_max, 1 + (mag - track_mag)*track_slope)

- Filter used for this survey
filter= <filter>
  <filter>:     one of g, r, i, z, u, B, V, R, I

- Efficiency functions are given for ranges of rates of motion given by the
  following keyword (detection efficiency varies with rate of motion, so
  efficiency is determined for ranges of rates)
rates= <r_min> <r_max>
  <r_min>:      minimum rate for range of rates for this efficiency function
  <r_max>:      maximum rate for range of rates for this efficiency function

- Functional form used to define the efficiency
function= <func_type>
  <func_type> is one of:
  <single>: single hyperbolic tangent
  <double>: double hyperbolic tangent
  <linear>: piecewise linear function
  <square>:  (eff_max-c*(m-21)**2)/(1+exp((m-M_0)/sig))
  <lookup>: a look-up table

- Parameters for the efficiency function, depending on the functional form
linear_param= <eff_max> <start_drop> <end_drop>
single_param= <eff_max> <M_0> <sig>
double_param= <eff_max> <M_0> <sig1> <sig2>
square_param= <eff_max> <c> <M_0> <sig>

- For the look-up table, there will be as many lines as entries in the look-up
  table
lookup_param= <bin_center> <efficiency>
lookup_param= <bin_center> <efficiency>

- The sequence <rates= ...> <function=...> <xxxxxx_param= ...> can be repeated
  as many times as needed if the efficiency has been determined for several
  different rate ranges.

- Limiting magnitude of the block
mag_lim= <limiting_magnitude>
  <limiting_magnitude>: largest magnitude for a characterized object

Lines starting with '#' are ignored and can be used for comments.


==> Supplementary_Materials/Discovery image IDs and example survey/ReadMe.txt <==
================================================================================
Title: The Outer Solar System Origins Survey: Full Data Release
Authors: Bannister M.T., Kavelaars J.J., Petit J.-M., Gladman B.J., Gwyn S.D.J.
================================================================================
Description of contents: 
    This Supplementary Material contains two compressed file sets, which are 
    independent: 
    
        ExampleSurvey.tar.gz
        discovery.tar.gz

 The directories and files in this supplement include:
 
    ReadMe: 
        this documentation file

    discovery: 
        directory containing eight files, each with the CFHT image IDs of the
        images used in the discovery triplet for each block of the OSSOS
        survey. 
    discovery/*_discovery_expnums.txt 
        Each file has four columns: three image IDs, in chronological order;
        images were acquired about one hour apart, thus the set spans about two
        hours. The image files each ID identifies can be obtained from the
        CADC. The fourth column is a field ID name, used within OSSOS to give a
        unique identifier to each field within a block.

    ExampleSurvey: 
        directory containing a template for the formatting of the
        characterization information (sky pointings and moving-object discovery
        efficiency at TNO distances) for a TNO survey. Example implementations
        from two TNO surveys made in different filters are included. This
        characterization format can then be used with OSSOS Survey Simulator
        software.
    ExampleSurvey/README.formats 
        file explaining how to format a survey’s characterization information.
    ExampleSurvey/Template.eff
        a sample implementation file for moving-object detection efficiencies
        with a fitted analytic function.    
    ExampleSurvey/pointings.list
        a sample implementation file for a survey’s pointings (sky area, when
        observed, where from).
    ExampleSurvey/2013A.eff
        an efficiency file from OSSOS’s 13AE survey block of sky.
    ExampleSurvey/L3*-smooth.eff
        six efficiency files from CFEPS’s L3 survey regions of sky.
 

System requirements: 
    a text file reader.

================================================================================


==> Supplementary_Materials/Discovery image IDs and example survey/discovery/13AE_discovery_expnums.txt <==
1616682 1616693 1616704 E+0+1
1615913 1615923 1615933 E+0-1
1616684 1616695 1616706 E+1+0
1616685 1616696 1616707 E+1+1
1616683 1616694 1616705 E+1-1
1617908 1617920 1617933 E+2+0
1616688 1616699 1616710 E+2+1
1616686 1616697 1616708 E+2-1
1615911 1615921 1615931 E-1+0
1615910 1615920 1615930 E-1-1
1616687 1616698 1616709 E-2+0
1615909 1615919 1615929 E-2+1
1615905 1615915 1615925 E-3+0
1615906 1615916 1615926 E-3+1
1615904 1615914 1615924 E-3-1
1616681 1616692 1616703 E+0+0
1616690 1616701 1616712 E+3+0
1616691 1616702 1616716 E+3+1
1616689 1616700 1616711 E+3-1
1615912 1615922 1615932 E-1+1
1615907 1615917 1615927 E-2-1



==> Supplementary_Materials/Discovery image IDs and example survey/discovery/13AO_discovery_expnums.txt <==
1625346 1625358 1625369 O+0+0
1625347 1625359 1625370 O+0+1
1625241 1625251 1625261 O+0-1
1625349 1625361 1625372 O+1+0
1625351 1625362 1625373 O+1+1
1625348 1625360 1625371 O+1-1
1625353 1625364 1625375 O+2+0
1625354 1625365 1625376 O+2+1
1625352 1625363 1625374 O+2-1
1625356 1625367 1625378 O+3+0
1625357 1625368 1625379 O+3+1
1625355 1625366 1625377 O+3-1
1625239 1625249 1625259 O-1+0
1625240 1625250 1625260 O-1+1
1625238 1625248 1625258 O-1-1
1625236 1625246 1625256 O-2+0
1625237 1625247 1625257 O-2+1
1625235 1625245 1625255 O-2-1
1625233 1625243 1625253 O-3+0
1625234 1625244 1625254 O-3+1
1625232 1625242 1625252 O-3-1


==> Supplementary_Materials/Discovery image IDs and example survey/discovery/13BL_discovery_expnums.txt <==
1667726 1667737 1667748 13BL+0+0
1667727 1667738 1667749 13BL+0+1
1657653 1657921 1657937 13BL+0-1
1667729 1667740 1667751 13BL+1+0
1667730 1667741 1667752 13BL+1+1
1667728 1667739 1667750 13BL+1-1
1667732 1667743 1667754 13BL+2+0
1667733 1667744 1667755 13BL+2+1
1667731 1667742 1667753 13BL+2-1
1667735 1667746 1667757 13BL+3+0
1667736 1667747 1667758 13BL+3+1
1667734 1667745 1667756 13BL+3-1
1656881 1656892 1656902 13BL-1+0
1656883 1656893 1656904 13BL-1+1
1656879 1656891 1656901 13BL-1-1
1656885 1656895 1656906 13BL-2+0
1656886 1656896 1656907 13BL-2+1
1656884 1656894 1656905 13BL-2-1
1656888 1656898 1656910 13BL-3+0
1656889 1656899 1656932 13BL-3+1
1656887 1656897 1656908 13BL-3-1


==> Supplementary_Materials/Discovery image IDs and example survey/discovery/14BH_discovery_expnums.txt <==
1751517 1751528 1751539 14BH+0+0
1751518 1751529 1751540 14BH+0+1
1751560 1751570 1751580 14BH+0-1
1751520 1751531 1751542 14BH+1+0
1751521 1751532 1751543 14BH+1+1
1751519 1751530 1751541 14BH+1-1
1751523 1751534 1751545 14BH+2+0
1751524 1751535 1751546 14BH+2+1
1751522 1751533 1751544 14BH+2-1
1751526 1751537 1751549 14BH+3+0
1751527 1751538 1751550 14BH+3+1
1751525 1751536 1751547 14BH+3-1
1751552 1751562 1751572 14BH-1+0
1751553 1751563 1751573 14BH-1+1
1751551 1751561 1751571 14BH-1-1
1751555 1751565 1751575 14BH-2+0
1751556 1751566 1751576 14BH-2+1
1751554 1751564 1751574 14BH-2-1
1751558 1751568 1751578 14BH-3+0
1751559 1751569 1751579 14BH-3+1
1751557 1751567 1751577 14BH-3-1


==> Supplementary_Materials/Discovery image IDs and example survey/discovery/15AM_discovery_expnums.txt <==
1805950 1805960 1805970 15AM-2+1
1806494 1806505 1806515 15AM-2+0
1805945 1805955 1805965 15AM-2-1
1806489 1806500 1806510 15AM-2-2
1805951 1805961 1805971 15AM-1+1
1805946 1805956 1805966 15AM-1+0
1806495 1806506 1806516 15AM-1-1
1806490 1806501 1806511 15AM-1-2
1805952 1805962 1805972 15AM+0+1
1805947 1805957 1805967 15AM+0+0
1806496 1806507 1806517 15AM+0-1
1806491 1806502 1806512 15AM+0-2
1805953 1805963 1805973 15AM+1+1
1805948 1805958 1805968 15AM+1+0
1806497 1806508 1806518 15AM+1-1
1806492 1806503 1806513 15AM+1-2
1805954 1805964 1805974 15AM+2+1
1805949 1805959 1805969 15AM+2+0
1806498 1806509 1806519 15AM+2-1
1806493 1806504 1806514 15AM+2-2


==> Supplementary_Materials/Discovery image IDs and example survey/discovery/15AP_discovery_expnums.txt <==
1795490 1795500 1795520 15AP+0+0
1795491 1795501 1795521 15AP+0+1
1795326 1795338 1795347 15AP+0-1
1795325 1795335 1795346 15AP+0-2
1795492 1795502 1795522 15AP+1+0
1795493 1795507 1795523 15AP+1+1
1795328 1795339 1795349 15AP+1-1
1795327 1795337 1795348 15AP+1-2
1795494 1795508 1795524 15AP+2+0
1795495 1795511 1795525 15AP+2+1
1795330 1795341 1795351 15AP+2-1
1795329 1795340 1795350 15AP+2-2
1795488 1795498 1795515 15AP-1+0
1795489 1795499 1795519 15AP-1+1
1795324 1795334 1795345 15AP-1-1
1795323 1795333 1795344 15AP-1-2
1795486 1795496 1795512 15AP-2+0
1795487 1795497 1795513 15AP-2+1
1795322 1795332 1795343 15AP-2-1
1795321 1795331 1795342 15AP-2-2


==> Supplementary_Materials/Discovery image IDs and example survey/discovery/15BC_discovery_expnums.txt <==
1845956 1845968 1845981 15BC+2+1
1845957 1845969 1845982 15BC+2+0
1845958 1845970 1845986 15BC+2-1
1845959 1845971 1845984 15BC+2-2
1845960 1845972 1845985 15BC+1+1
1845961 1845974 1845987 15BC+1+0
1845962 1845975 1845988 15BC+1-1
1845963 1845976 1845989 15BC+1-2
1845952 1845964 1845990 15BC-2+1
1845953 1845965	1845991 15BC-2+0
1845954	1845966 1845992	15BC-2-1
1845955 1845967 1845993 15BC-2-2


==> Supplementary_Materials/Discovery image IDs and example survey/discovery/15BD_discovery_expnums.txt <==
1846153 1846161 1846169 15BD+0+1
1846154 1846162 1846170 15BD+0+0
1846155 1846163 1846171 15BD+0-1
1846156 1846164 1846172 15BD+0-2
1846157 1846165 1846173 15BD-1+1
1846158 1846166 1846174 15BD-1+0
1846159 1846167 1846175 15BD-1-1
1846160 1846168 1846176 15BD-1-2


==> Supplementary_Materials/Discovery image IDs and example survey/discovery/15BS_discovery_expnums.txt <==
1832037 1832047 1832057 15BS+0+0
1832038 1832048 1832058 15BS+0+1
1832035 1832045 1832055 15BS+1+0
1832036 1832046 1832056 15BS+1+1
1832033 1832043 1832053 15BS+2+0
1832034 1832044 1832054 15BS+2+1
1832039 1832049 1832059 15BS-1+0
1832040 1832050 1832060 15BS-1+1
1832041 1832051 1832061 15BS-2+0
1832042 1832052 1832062 15BS-2+1


==> Supplementary_Materials/Discovery image IDs and example survey/discovery/15BT_discovery_expnums.txt <==
1831815 1831853 1831863 15BT+0-1
1831814 1831852 1831862 15BT+0-2
1831813 1831851 1831861 15BT+1-1
1831812 1831850 1831860 15BT+1-2
1831811 1831849 1831859 15BT+2-1
1831810 1831848 1831858 15BT+2-2
1831817 1831855 1831865 15BT-1-1
1831816 1831854 1831864 15BT-1-2
1831819 1831857 1831867 15BT-2-1
1831818 1831856 1831866 15BT-2-2


==> Supplementary_Materials/Table 3 TNO tables/ReadMe.txt <==
================================================================================
Title: The Outer Solar System Origins Survey: Full Data Release
Authors: Bannister M.T., Kavelaars J.J., Petit J.-M., Gladman B.J., Gwyn S.D.J.
================================================================================
Description of contents: 
    The inline Table 3 is a metadata table for three catalogues, which
    are provided in machine-readable format fixed-width text files:
    
    Ensemble.CDS:             Orbit and discovery properties of the 
                                characterized OSSOS and other surveys’ objects
    OSSOS_characterized.CDS:  Orbit and discovery properties of the 
                                characterized OSSOS objects
    Uncharacterized.CDS:      Orbit and discovery properties of the 
                                uncharacterized OSSOS objects
    
System requirements: 
    
    The files are formatted according to the machine readable format 
    used by the AAS Journals and CDS/VizieR. Specific information on 
    the structure of MRT files can be found at:
    
        AAS: http://journals.aas.org/authors/MRT/
        CDS: http://cds.u-strasbg.fr/doc/catstd.htx
    
    These files can be read in python using the astropy package:
    
        from astropy.table import Table
        data = Table.read("Ensemble.CDS", format="ascii.cds")
    
================================================================================

